Effects of flares on the habitable zones of M dwarfs accessible to TESS planet detections

Photometric space missions like Kepler and TESS continuously discover new exoplanets and advance the search for a second habitable world. The light curves recorded by these telescopes also reveal signs of magnetic activity, such as star spot modulation and flares, which can influence habitability. Searching for these characteristics, we analyzed TESS light curves of 112 M dwarfs selected according to the criterion that TESS can spot planet transits over their entire habitable zone (HZ). We detected 2532 flare events, occurring on 35 stars, thus the flare incidence rate is $\approx32\%$. For only $\approx11\%$ of our stars, we found rotation periods. We calculated bolometric flare energies and luminosities, flare energy frequency distributions (FFDs) and the bolometric flux reaching the HZ at the peak of the flare. We estimated the effects of flaring on the atmosphere of an Earth-like planet in the HZ in the view of both ozone depletion and the enabling of chemical reactions necessary to build ribonucleic acid (RNA). None of our targets exhibits highly energetic flares at a frequency large enough to trigger ozone depletion or RNA formation. The flux reaching the inner HZ edge during flare events goes up to $\approx 4.5$ times the quiescent solar flux at 1\,au.

==> documents/README.txt <==
% README.TXT for WileyNJD-v2.cls
% Version 2.0 released 23 June 2017
%
% This software may only be used to prepare an article for publication in the
% Wiley NJD (New Journal Design) journals
% to be published by John Wiley & Sons, Ltd.
% Any other use constitutes an infringement of copyright.
%
% The release consists of the following files:
%
%   README.TXT   this file
%   WileyNJD-v2.cls  the LaTeX2e class file
%   wileyNJD-Doc.tex   authors' instructions
%   wileyNJD-Doc.pdf   authors' instructions in PDF format
%
% Typeset wileyNJD-Doc.tex for instructions and examples, or view the PDF.
%
% Simply place WileyNJD-v2.cls and wileyNJD-Doc.tex in your systems usual directories
% and typeset using your LaTeX2e command.
%
%



